$h$ and $hp$-adaptive Interpolation by Transformed Snapshots for Parametric and Stochastic Hyperbolic PDEs

The numerical approximation of solutions of parametric or stochastic hyperbolic PDEs is still a serious challenge. Because of shock singularities, most methods from the elliptic and parabolic regime, such as reduced basis methods, POD or polynomial chaos expansions, show a poor performance. Recently, Welper [Interpolation of functions with parameter dependent jumps by transformed snapshots. SIAM Journal on Scientific Computing, 39(4):A1225-A1250, 2017] introduced a new approximation method, based on the alignment of the jump sets of the snapshots. If the structure of the jump sets changes with parameter, this assumption is too restrictive. However, these changes are typically local in parameter space, so that in this paper, we explore $h$ and $hp$-adaptive methods to resolve them. Since local refinements do not scale to high dimensions, we introduce an alternative "tensorized" adaption method.

==> pics/ffstep_params.csv <==
mu, time, label
3.5, 2.0, train
3.5, 3.0, train
3.5, 2.5, train
3.5, 2.0, train
3.5, 2.5, train
3.5, 2.25, train
3.5, 2.5, train
3.5, 3.0, train
3.5, 2.75, train
3.5, 2.0, train
3.5, 2.25, train
3.5, 2.125, train
3.5, 2.25, train
3.5, 2.5, train
3.5, 2.375, train
3.5, 2.5, train
3.5, 2.75, train
3.5, 2.625, train
3.5, 2.75, train
3.5, 3.0, train
3.5, 2.875, train
3.5, 2.0, train
3.5, 2.125, train
3.5, 2.0625, train
3.5, 2.125, train
3.5, 2.25, train
3.5, 2.1875, train
4.0, 2.0, train
4.0, 3.0, train
4.0, 2.5, train
4.0, 2.0, train
4.0, 2.5, train
4.0, 2.25, train
4.0, 2.5, train
4.0, 3.0, train
4.0, 2.75, train
4.0, 2.5, train
4.0, 2.75, train
4.0, 2.625, train
4.0, 2.75, train
4.0, 3.0, train
4.0, 2.875, train
4.0, 2.0, train
4.0, 2.25, train
4.0, 2.125, train
4.0, 2.25, train
4.0, 2.5, train
4.0, 2.375, train
4.0, 2.25, train
4.0, 2.375, train
4.0, 2.3125, train
4.0, 2.375, train
4.0, 2.5, train
4.0, 2.4375, train
3.75, 2.0999999046325684, train
3.75, 2.3000001907348633, train
3.75, 2.5, train
3.75, 2.6999998092651367, train
3.75, 2.9000000953674316, train
3.9000000953674316, 2.3333332538604736, train
3.9000000953674316, 2.7776999473571777, train
3.9000000953674316, 2.3333332538604736, train
3.9000000953674316, 2.3333332538604736, train
3.5, 2.0, nodes
3.5, 2.125, nodes
3.5, 2.125, nodes
3.5, 2.25, nodes
3.5, 2.25, nodes
3.5, 2.5, nodes
3.5, 2.5, nodes
3.5, 2.75, nodes
3.5, 2.75, nodes
3.5, 3.0, nodes
4.0, 2.0, nodes
4.0, 2.25, nodes
4.0, 2.25, nodes
4.0, 2.375, nodes
4.0, 2.375, nodes
4.0, 2.5, nodes
4.0, 2.5, nodes
4.0, 2.75, nodes
4.0, 2.75, nodes
4.0, 3.0, nodes
3.9000000953674316, 2.3333332538604736, experiment
3.9000000953674316, 2.7776999473571777, experiment


==> pics/shock_rwave_2d.csv <==
x,true 0,tsi 0,true 1,tsi 1,true 2,tsi 2,true 3,tsi 3
-1.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.899713397026062012e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000119209289551e+00
-9.799426794052124023e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-9.699140191078186035e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-9.598853588104248047e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.498567581176757812e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.398280978202819824e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-9.297994375228881836e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.197707772254943848e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.097421169281005859e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.997134566307067871e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.896847963333129883e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.796561360359191895e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.696275353431701660e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.595988750457763672e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.495702147483825684e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.395415544509887695e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.295128941535949707e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-8.194842338562011719e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.094555735588073730e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000119209289551e+00
-7.994269132614135742e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.893982529640197754e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.793696522712707520e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-7.693409919738769531e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-7.593123316764831543e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.492836713790893555e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.392550110816955566e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.292263507843017578e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.191976904869079590e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.091690301895141602e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-6.991404294967651367e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.891117691993713379e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.790831089019775391e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.690544486045837402e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-6.590257883071899414e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.499999761581420898e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.489971280097961426e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.389684677124023438e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-6.289398074150085449e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-6.189111471176147461e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-6.088825464248657227e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-5.988538861274719238e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.888252258300781250e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-5.787965655326843262e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.687679052352905273e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.587392449378967285e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.487105846405029297e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.386819243431091309e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-5.286533236503601074e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.186246633529663086e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.085960030555725098e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.985673427581787109e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.885386824607849121e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.785100221633911133e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.684813618659973145e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.584527313709259033e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.484240710735321045e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.383954107761383057e-01,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.283667504787445068e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.183381199836730957e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.083094596862792969e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.982807993888854980e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.882521390914916992e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.782235085964202881e-01,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.681948482990264893e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.581661880016326904e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.481375277042388916e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.381088972091674805e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.280802369117736816e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.180515766143798828e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.080229163169860840e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.979942560195922852e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.879656255245208740e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.779369652271270752e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.679083049297332764e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.578796446323394775e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.478509992361068726e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.378223538398742676e-01,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.277936935424804688e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.177650481462478638e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.077363878488540649e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.977077424526214600e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.876790821552276611e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.776504367589950562e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.676217764616012573e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.575931161642074585e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-1.475644707679748535e-01,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.375358104705810547e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.275071650743484497e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.174785122275352478e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.074498593807220459e-01,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.742120653390884399e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.739255368709564209e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.736389338970184326e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.733524054288864136e-02,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.730659142136573792e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.727793857455253601e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.724928200244903564e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.722063101828098297e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.719197630882263184e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.163323927670717239e-03,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.865329617634415627e-03,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.289398316293954849e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.499999880790710449e+00
2.292263694107532501e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.295128792524337769e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.297994449734687805e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.300859734416007996e-02,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.303724646568298340e-02,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.306589931249618530e-02,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.309455215930938721e-02,1.499999880790710449e+00,1.499999642372131348e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
9.312321245670318604e-02,1.499999761581420898e+00,1.499999403953552246e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999761581420898e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.031518653035163879e-01,1.499999403953552246e+00,1.499998450279235840e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999403953552246e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.131805181503295898e-01,1.499998331069946289e+00,1.499996304512023926e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499998331069946289e+00,1.499999880790710449e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.232091709971427917e-01,1.499995350837707520e+00,1.499991655349731445e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499995350837707520e+00,1.499999403953552246e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.332378238439559937e-01,1.499987244606018066e+00,1.499981045722961426e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499987244606018066e+00,1.499998211860656738e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.432664692401885986e-01,1.499965310096740723e+00,1.499955534934997559e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499965310096740723e+00,1.499994754791259766e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.532951295375823975e-01,1.499905347824096680e+00,1.499893903732299805e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499905347824096680e+00,1.499983310699462891e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.633237749338150024e-01,1.499741911888122559e+00,1.499740600585937500e+00,1.500000000000000000e+00,1.499999880790710449e+00,1.499741911888122559e+00,1.499947071075439453e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.733524352312088013e-01,1.499296665191650391e+00,1.499345541000366211e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499296665191650391e+00,1.499831199645996094e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.833810955286026001e-01,1.498084306716918945e+00,1.498290538787841797e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.498084306716918945e+00,1.499448537826538086e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.934097409248352051e-01,1.494789242744445801e+00,1.495381593704223633e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.494789242744445801e+00,1.498137831687927246e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.034384012222290039e-01,1.485879898071289062e+00,1.487159132957458496e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.485879898071289062e+00,1.493461012840270996e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.134670466184616089e-01,1.462122797966003418e+00,1.463720202445983887e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.462122797966003418e+00,1.476298809051513672e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.234957069158554077e-01,1.401056170463562012e+00,1.398943543434143066e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.401056170463562012e+00,1.415672779083251953e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.335243523120880127e-01,1.257842540740966797e+00,1.240941405296325684e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.257842540740966797e+00,1.247584581375122070e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.435530126094818115e-01,9.837222695350646973e-01,9.527423381805419922e-01,1.500000000000000000e+00,1.500000000000000000e+00,9.837222695350646973e-01,9.606108665466308594e-01,1.500000000000000000e+00,1.500000000000000000e+00
2.535816729068756104e-01,6.171049475669860840e-01,5.975178480148315430e-01,1.500000000000000000e+00,1.500000000000000000e+00,6.171049475669860840e-01,6.221482157707214355e-01,1.500000000000000000e+00,1.500000000000000000e+00
2.636103034019470215e-01,3.061093091964721680e-01,2.848736047744750977e-01,1.500000000000000000e+00,1.500000000000000000e+00,3.061093091964721680e-01,3.249670565128326416e-01,1.500000000000000000e+00,1.500000000000000000e+00
2.736389636993408203e-01,1.289513111114501953e-01,9.633111953735351562e-02,1.500000000000000000e+00,1.500000000000000000e+00,1.289513111114501953e-01,1.375466436147689819e-01,1.500000000000000000e+00,1.500000000000000000e+00
2.836676239967346191e-01,5.002582073211669922e-02,2.669786289334297180e-02,1.500000000000000000e+00,1.500000000000000000e+00,5.002582073211669922e-02,5.024363100528717041e-02,1.500000000000000000e+00,1.500000000000000000e+00
2.936962842941284180e-01,1.874661445617675781e-02,8.506957441568374634e-03,1.500000000000000000e+00,1.500000000000000000e+00,1.874661445617675781e-02,1.703319698572158813e-02,1.500000000000000000e+00,1.499999880790710449e+00
3.037249147891998291e-01,6.931662559509277344e-03,2.921464387327432632e-03,1.500000000000000000e+00,1.500000000000000000e+00,6.931662559509277344e-03,5.562070291489362717e-03,1.500000000000000000e+00,1.500000000000000000e+00
3.137535750865936279e-01,2.550125122070312500e-03,1.044489676132798195e-03,1.500000000000000000e+00,1.500000000000000000e+00,2.550125122070312500e-03,1.767069334164261818e-03,1.500000000000000000e+00,1.500000000000000000e+00
3.237822353839874268e-01,9.365081787109375000e-04,3.919281880371272564e-04,1.500000000000000000e+00,1.500000000000000000e+00,9.365081787109375000e-04,5.440301029011607170e-04,1.500000000000000000e+00,1.500000000000000000e+00
3.338108956813812256e-01,3.436803817749023438e-04,1.545637642266228795e-04,1.500000000000000000e+00,1.499999880790710449e+00,3.436803817749023438e-04,1.599793758941814303e-04,1.500000000000000000e+00,1.500000000000000000e+00
3.438395559787750244e-01,1.261234283447265625e-04,6.364093860611319542e-05,1.500000000000000000e+00,1.500000000000000000e+00,1.261234283447265625e-04,4.363535117590799928e-05,1.500000000000000000e+00,1.500000000000000000e+00
3.538681864738464355e-01,4.625320434570312500e-05,2.706033956201281399e-05,1.500000000000000000e+00,1.500000000000000000e+00,4.625320434570312500e-05,1.025326855597086251e-05,1.500000000000000000e+00,1.500000000000000000e+00
3.638968467712402344e-01,1.692771911621093750e-05,1.178255752165568992e-05,1.500000000000000000e+00,1.500000000000000000e+00,1.692771911621093750e-05,1.570466565681272186e-06,1.500000000000000000e+00,1.500000119209289551e+00
3.739255070686340332e-01,6.198883056640625000e-06,5.275504008750431240e-06,1.500000000000000000e+00,1.500000000000000000e+00,6.198883056640625000e-06,-2.272621202337177237e-07,1.500000000000000000e+00,1.500000000000000000e+00
3.839541673660278320e-01,2.384185791015625000e-06,2.389375367783941329e-06,1.500000000000000000e+00,1.500000000000000000e+00,2.384185791015625000e-06,-4.199705472274217755e-07,1.500000000000000000e+00,1.500000000000000000e+00
3.939827978610992432e-01,8.344650268554687500e-07,1.105721707972406875e-06,1.500000000000000000e+00,1.500000000000000000e+00,8.344650268554687500e-07,-3.155748231620236766e-07,1.500000000000000000e+00,1.500000000000000000e+00
4.040114581584930420e-01,2.384185791015625000e-07,4.809025995200499892e-07,1.500000000000000000e+00,1.500000000000000000e+00,2.384185791015625000e-07,-1.301284555665915832e-07,1.500000000000000000e+00,1.500000000000000000e+00
4.140401184558868408e-01,1.192092895507812500e-07,2.274466908147587674e-07,1.500000000000000000e+00,1.500000000000000000e+00,1.192092895507812500e-07,-2.777149710198045796e-08,1.500000000000000000e+00,1.500000000000000000e+00
4.240687787532806396e-01,-8.380156959723287941e-24,1.059368912592617562e-07,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,1.342783662039437331e-10,1.500000000000000000e+00,1.500000000000000000e+00
4.340974092483520508e-01,-2.284489432244667690e-23,4.629752936580189271e-08,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-2.627703210578147264e-08,1.500000000000000000e+00,1.500000000000000000e+00
4.441260695457458496e-01,-6.227702174856900837e-23,2.276340005380461662e-08,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-1.739438459935627179e-08,1.500000000000000000e+00,1.500000000000000000e+00
4.541547298431396484e-01,-1.697728127618547670e-22,1.119268944194118376e-08,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-8.633655568246467737e-09,1.500000000000000000e+00,1.500000000000000000e+00
4.641833901405334473e-01,-4.628143684816400936e-22,5.503661526518044411e-09,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.742120206356048584e-01,-1.261669144251617919e-21,5.412786219238796548e-09,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.842406809329986572e-01,-3.439411332440520448e-21,-2.596853462026935252e-16,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.942693412303924561e-01,-9.376113245921309299e-21,-5.327008204732423986e-16,1.500000000000000000e+00,1.499999880790710449e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.042979717254638672e-01,-2.556003602425340885e-20,-1.091344989571463135e-15,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.143266320228576660e-01,-6.967871565879215332e-20,-2.233015594671093271e-15,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.243552923202514648e-01,-1.899497750599793638e-19,-4.563509858494579560e-15,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.343839526176452637e-01,-5.178203367346003500e-19,-9.315039008422985184e-15,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.444126129150390625e-01,-1.411620007871117491e-18,-1.899205415872330660e-14,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.544412732124328613e-01,-3.848189793384494076e-18,-3.867873293243555277e-14,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.644699335098266602e-01,-1.049051463227308544e-17,-7.868670450460191201e-14,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.744985938072204590e-01,-2.859798627762026753e-17,-1.599074063267369450e-13,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.845271944999694824e-01,-7.796011175445285188e-17,-3.246391599553283269e-13,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.945558547973632812e-01,-2.125255295497792732e-16,-6.584308836002361609e-13,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.045845150947570801e-01,-5.793616950155544652e-16,-1.334141998265980789e-12,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.146131753921508789e-01,-1.579392668285182176e-15,-2.700894846316415077e-12,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.246418356895446777e-01,-4.305551480122439545e-15,-5.462994639993112855e-12,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.346704959869384766e-01,-1.173730166878494963e-14,-1.104088695469407355e-11,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.446991562843322754e-01,-3.199682882472527912e-14,-2.229639910200642561e-11,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.547278165817260742e-01,-8.722609087926866400e-14,-4.499314462669268266e-11,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.647564172744750977e-01,-2.377839949680576881e-13,-9.073355955457884647e-11,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.747850775718688965e-01,-6.482194880690073102e-13,-1.828633217071384820e-10,1.500000000000000000e+00,1.500000119209289551e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.848137378692626953e-01,-1.767101872815479702e-12,-3.683415517041765952e-10,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.948423981666564941e-01,-4.817262040657244171e-12,-7.416381953007089578e-10,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.048710584640502930e-01,-1.313226870996997420e-11,-1.492787116141869319e-09,1.500000000000000000e+00,1.500000119209289551e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.148997187614440918e-01,-3.579968960165658132e-11,-3.004242854487415570e-09,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.249283790588378906e-01,-9.759282271204483550e-11,-6.046461997755159246e-09,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.349570393562316895e-01,-2.660464071269075248e-10,-1.217336631498255883e-08,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.449856996536254883e-01,-7.252652922673519242e-10,-2.452615177617190056e-08,1.500000000000000000e+00,1.499999880790710449e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.550143003463745117e-01,-1.977120245300056922e-09,-4.947499121499276953e-08,1.500000000000000000e+00,1.500000119209289551e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.650429606437683105e-01,-5.389798829469327757e-09,-9.999371286539826542e-08,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.750716209411621094e-01,-1.469302457479670920e-08,-2.026774552632559789e-07,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.851002812385559082e-01,-4.005444154131510004e-08,-4.125064947402279358e-07,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.951289415359497070e-01,-1.091917098960948351e-07,-8.444542345387162641e-07,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.051576018333435059e-01,-2.976655082420620602e-07,-1.742485324029985350e-06,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.151862621307373047e-01,-8.114603815556620248e-07,-3.634071163105545565e-06,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.252149224281311035e-01,-2.212098934251116589e-06,-7.685084710828959942e-06,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.352435827255249023e-01,-6.030296844983240589e-06,-1.653915751376189291e-05,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.452721834182739258e-01,-1.643848190724384040e-05,-3.635852772276848555e-05,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.553008437156677246e-01,-4.480889401747845113e-05,-8.191812958102673292e-05,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.653295040130615234e-01,-1.221244310727342963e-04,-1.896106114145368338e-04,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.753581643104553223e-01,-3.327109152451157570e-04,-4.512013401836156845e-04,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.853868246078491211e-01,-9.054380934685468674e-04,-1.102379756048321724e-03,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.954154849052429199e-01,-2.456780755892395973e-03,-2.754733664914965630e-03,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
9.054441452026367188e-01,-6.613258272409439087e-03,-6.988112814724445343e-03,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
9.154728055000305176e-01,-1.743135787546634674e-02,-1.773009262979030609e-02,1.500000000000000000e+00,1.499999880790710449e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
9.255014061927795410e-01,-4.358494281768798828e-02,-4.355511069297790527e-02,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-1.890795829240232706e-04,1.500000000000000000e+00,1.500000000000000000e+00
9.355300664901733398e-01,-9.693791717290878296e-02,-9.685810655355453491e-02,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-7.572955219075083733e-04,1.500000000000000000e+00,1.500000000000000000e+00
9.455587267875671387e-01,-1.759429872035980225e-01,-1.769051402807235718e-01,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-1.271228305995464325e-03,1.500000000000000000e+00,1.500000000000000000e+00
9.555873870849609375e-01,-2.509764432907104492e-01,-2.525682151317596436e-01,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-1.729544019326567650e-03,1.500000000000000000e+00,1.500000000000000000e+00
9.656160473823547363e-01,-2.975200712680816650e-01,-2.985973954200744629e-01,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-2.130859997123479843e-03,1.500000000000000000e+00,1.500000000000000000e+00
9.756447076797485352e-01,-3.192371428012847900e-01,-3.197520077228546143e-01,1.500000000000000000e+00,1.500000000000000000e+00,0.000000000000000000e+00,-2.473802538588643074e-03,1.500000000000000000e+00,1.500000000000000000e+00
9.856733679771423340e-01,-3.280202150344848633e-01,-3.282279968261718750e-01,1.499999880790710449e+00,1.500000000000000000e+00,0.000000000000000000e+00,-2.756993984803557396e-03,1.500000000000000000e+00,1.500000000000000000e+00
9.957020282745361328e-01,-3.313644826412200928e-01,-3.314360976219177246e-01,1.499999761581420898e+00,1.500000119209289551e+00,0.000000000000000000e+00,-2.979042707011103630e-03,1.500000000000000000e+00,1.500000000000000000e+00
1.005730628967285156e+00,-3.326084017753601074e-01,-3.326272070407867432e-01,1.499999284744262695e+00,1.500000000000000000e+00,1.719188690185546875e-02,1.422128360718488693e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.015759348869323730e+00,-3.330670595169067383e-01,-3.330682814121246338e-01,1.499998211860656738e+00,1.499999880790710449e+00,4.727792739868164062e-02,4.539179056882858276e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.025787949562072754e+00,-3.332356214523315430e-01,-3.332324922084808350e-01,1.499995112419128418e+00,1.499999880790710449e+00,7.736396789550781250e-02,7.671080529689788818e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.035816669464111328e+00,-3.332974910736083984e-01,-3.332943022251129150e-01,1.499986529350280762e+00,1.499999523162841797e+00,1.074500083923339844e-01,1.081732660531997681e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.045845270156860352e+00,-3.333202004432678223e-01,-3.333178758621215820e-01,1.499963283538818359e+00,1.499998569488525391e+00,1.375358104705810547e-01,1.397756934165954590e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.055873870849609375e+00,-3.333285152912139893e-01,-3.333270847797393799e-01,1.499899983406066895e+00,1.499994993209838867e+00,1.676216125488281250e-01,1.715154647827148438e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.065902590751647949e+00,-3.333315849304199219e-01,-3.333307206630706787e-01,1.499727487564086914e+00,1.499983549118041992e+00,1.977076530456542969e-01,2.033903300762176514e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.075931191444396973e+00,-3.333326876163482666e-01,-3.333322405815124512e-01,1.499257326126098633e+00,1.499945640563964844e+00,2.277936935424804688e-01,2.393073886632919312e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.085959911346435547e+00,-3.333331048488616943e-01,-3.333328366279602051e-01,1.497976660728454590e+00,1.499819517135620117e+00,2.578797340393066406e-01,2.705579996109008789e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.095988512039184570e+00,-3.333332538604736328e-01,-3.333331346511840820e-01,1.494494795799255371e+00,1.499397039413452148e+00,2.879655361175537109e-01,3.019377589225769043e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.106017231941223145e+00,-3.333333134651184082e-01,-3.333332240581512451e-01,1.485069513320922852e+00,1.497976064682006836e+00,3.180518150329589844e-01,3.334454894065856934e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.116045832633972168e+00,-3.333333134651184082e-01,-3.333333134651184082e-01,1.459862709045410156e+00,1.493213176727294922e+00,3.333333432674407959e-01,3.334160745143890381e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.126074552536010742e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,1.394566178321838379e+00,1.477368474006652832e+00,3.333333432674407959e-01,3.332697153091430664e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.136103153228759766e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,1.238534688949584961e+00,1.422322392463684082e+00,3.333333432674407959e-01,3.331951498985290527e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.146131753921508789e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,9.280285239219665527e-01,1.233538508415222168e+00,3.333333432674407959e-01,3.331939280033111572e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.156160473823547363e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,4.865226745605468750e-01,8.141742944717407227e-01,3.333333432674407959e-01,3.332676589488983154e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.166189074516296387e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,8.620631694793701172e-02,2.841978073120117188e-01,3.333333432674407959e-01,3.333333134651184082e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.176217794418334961e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-1.533583402633666992e-01,-8.688043057918548584e-02,3.333333432674407959e-01,3.333333134651184082e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.186246395111083984e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-2.629377841949462891e-01,-2.522707879543304443e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.196275115013122559e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.068670034408569336e-01,-3.088181614875793457e-01,3.333333432674407959e-01,3.333333134651184082e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.206303715705871582e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.235352039337158203e-01,-3.261046111583709717e-01,3.333333432674407959e-01,3.333333134651184082e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.216332435607910156e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.297269344329833984e-01,-3.312132656574249268e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499999880790710449e+00,1.500000000000000000e+00
1.226361036300659180e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.320087194442749023e-01,-3.327115476131439209e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499999761581420898e+00,1.500000000000000000e+00
1.236389636993408203e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.328472375869750977e-01,-3.331508040428161621e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499999403953552246e+00,1.500000000000000000e+00
1.246418356895446777e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.331550359725952148e-01,-3.332796990871429443e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499998331069946289e+00,1.500000000000000000e+00
1.256446957588195801e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.332679271697998047e-01,-3.333175778388977051e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499995470046997070e+00,1.499999761581420898e+00
1.266475677490234375e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333092927932739258e-01,-3.333286941051483154e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499987721443176270e+00,1.499999523162841797e+00
1.276504278182983398e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333245515823364258e-01,-3.333319425582885742e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499966621398925781e+00,1.499998688697814941e+00
1.286532998085021973e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333300352096557617e-01,-3.333329260349273682e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499908924102783203e+00,1.499995231628417969e+00
1.296561598777770996e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333321809768676758e-01,-3.333332538604736328e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499751687049865723e+00,1.499981284141540527e+00
1.306590199470520020e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333328962326049805e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.499323368072509766e+00,1.499924182891845703e+00
1.316618919372558594e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333332538604736328e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,1.498157262802124023e+00,1.499671936035156250e+00
1.326647520065307617e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333332538604736328e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.494989037513732910e+00,1.498467683792114258e+00
1.336676239967346191e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,1.486432075500488281e+00,1.492284774780273438e+00
1.346704840660095215e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.463682174682617188e+00,1.459466934204101562e+00
1.356733560562133789e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.405648350715637207e+00,1.311691164970397949e+00
1.366762161254882812e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.272008419036865234e+00,1.018193721771240234e+00
1.376790881156921387e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,1.025432109832763672e+00,8.165348172187805176e-01
1.386819481849670410e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,7.162614464759826660e-01,7.315740585327148438e-01
1.396848082542419434e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,4.721822738647460938e-01,7.048343420028686523e-01
1.406876802444458008e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.413257598876953125e-01,6.924911737442016602e-01
1.416905403137207031e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.876134514808654785e-01,6.724795699119567871e-01
1.426934123039245605e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,2.701669931411743164e-01,6.299544572830200195e-01
1.436962723731994629e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.673518061637878418e-01,5.559847354888916016e-01
1.446991443634033203e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.700977921485900879e-01,4.612636566162109375e-01
1.457020044326782227e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.749107480049133301e-01,3.761549592018127441e-01
1.467048764228820801e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,2.804856896400451660e-01,3.212577402591705322e-01
1.477077364921569824e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.863404750823974609e-01,2.927939295768737793e-01
1.487105965614318848e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333134651184082e-01,2.922981381416320801e-01,2.817547619342803955e-01
1.497134685516357422e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,2.982934713363647461e-01,2.797728776931762695e-01
1.507163286209106445e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.043026328086853027e-01,2.820756137371063232e-01
1.517192006111145020e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.103168606758117676e-01,2.863368391990661621e-01
1.527220606803894043e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.163329958915710449e-01,2.914870381355285645e-01
1.537249326705932617e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.223498463630676270e-01,2.970468401908874512e-01
1.547277927398681641e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.283668756484985352e-01,3.014538586139678955e-01
1.557306647300720215e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.056249916553497314e-01
1.567335247993469238e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.099118173122406006e-01
1.577363848686218262e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.142967522144317627e-01
1.587392568588256836e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.187723159790039062e-01
1.597421169281005859e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.233354687690734863e-01
1.607449889183044434e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.279854953289031982e-01
1.617478489875793457e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.327220380306243896e-01
1.627507209777832031e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.375454843044281006e-01
1.637535810470581055e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.400948345661163330e-01
1.647564411163330078e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.379419147968292236e-01
1.657593131065368652e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.357850313186645508e-01
1.667621731758117676e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.336264491081237793e-01
1.677650451660156250e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.687679052352905273e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.697707772254943848e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.707736372947692871e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.717765092849731445e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.727793693542480469e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.737822294235229492e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.747851014137268066e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.757879614830017090e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.767908334732055664e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.777936935424804688e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.787965655326843262e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.797994256019592285e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.808022975921630859e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.818051576614379883e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.828080177307128906e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.838108897209167480e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.848137497901916504e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.858166217803955078e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.868194818496704102e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.878223538398742676e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.888252139091491699e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.898280858993530273e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.908309459686279297e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.918338060379028320e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333730697631836e-01
1.928366780281066895e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.938395380973815918e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.948424100875854492e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.958452701568603516e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.968481421470642090e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.978510022163391113e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.988538622856140137e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
1.998567342758178711e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.008595943450927734e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.018624544143676758e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.028653383255004883e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.038681983947753906e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333730697631836e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.048710584640502930e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.058739185333251953e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.068768024444580078e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.078796625137329102e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.088825225830078125e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.098853826522827148e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.108882427215576172e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333730697631836e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01
2.118911266326904297e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.128939867019653320e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.138968467712402344e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.148997068405151367e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.159025669097900391e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.169054508209228516e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.179083108901977539e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.189111709594726562e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.199140310287475586e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.209169149398803711e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.219197750091552734e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333730697631836e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.229226350784301758e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.239254951477050781e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.249283552169799805e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.259312391281127930e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.269340991973876953e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01
2.279369592666625977e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.289398193359375000e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.299427032470703125e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.309455633163452148e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.319484233856201172e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.329512834548950195e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.339541435241699219e+00,-3.333333432674407959e-01,-3.333333134651184082e-01,-3.333333730697631836e-01,-3.333333730697631836e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01
2.349570274353027344e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.359598875045776367e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.369627475738525391e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.379656076431274414e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333730697631836e-01
2.389684915542602539e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333730697631836e-01
2.399713516235351562e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01
2.409742116928100586e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.419770717620849609e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.429799318313598633e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.439828157424926758e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.449856758117675781e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333134651184082e-01
2.459885358810424805e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333730697631836e-01
2.469913959503173828e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333134651184082e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.479942798614501953e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.489971399307250977e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333730697631836e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01
2.500000000000000000e+00,-3.333333432674407959e-01,-3.333333432674407959e-01,-3.333333730697631836e-01,-3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01,3.333333432674407959e-01


==> pics/shock_rwave_params.csv <==
mu, time, label
-0.5, 0.0, train
-0.5, 1.0, train
-0.5, 2.0, train
-0.5, 0.5, train
-0.5, 1.5, train
-0.5, 0.25, train
-0.5, 0.75, train
-0.5, 1.25, train
-0.5, 1.75, train
-0.5, 0.125, train
-0.5, 0.375, train
-0.5, 0.625, train
-0.5, 0.875, train
-0.5, 0.5625, train
-0.5, 0.6875, train
-0.5, 0.8125, train
-0.5, 0.9375, train
-0.5, 0.78125, train
-0.5, 0.84375, train
-0.5, 0.90625, train
-0.5, 0.96875, train
0.5, 0.0, train
0.5, 1.0, train
0.5, 2.0, train
0.5, 0.5, train
0.5, 1.5, train
0.5, 0.25, train
0.5, 0.75, train
0.5, 1.25, train
0.5, 1.75, train
0.5, 0.125, train
0.5, 0.375, train
0.5, 0.625, train
0.5, 0.875, train
0.0, 0.0, train
0.0, 0.3333333333333333, train
0.0, 0.6666666666666666, train
0.0, 1.0, train
0.0, 1.3333333333333333, train
0.0, 1.6666666666666665, train
0.0, 2.0, train
0.0, 0.0, train
0.0, 1.0, train
0.0, 2.0, train
0.0, 0.5, train
0.0, 1.5, train
-0.25, 0.0, train
-0.25, 0.3333333333333333, train
-0.25, 0.6666666666666666, train
-0.25, 1.0, train
-0.25, 1.3333333333333333, train
-0.25, 1.6666666666666665, train
-0.25, 2.0, train
0.25, 0.0, train
0.25, 0.3333333333333333, train
0.25, 0.6666666666666666, train
0.25, 1.0, train
0.25, 1.3333333333333333, train
0.25, 1.6666666666666665, train
0.25, 2.0, train
-0.3333333432674408, 0.3333333432674408, train
-0.3333333432674408, 1.6666666269302368, train
0.3333333432674408, 0.3333333432674408, train
0.3333333432674408, 1.6666666269302368, train
-0.5, 0.0, nodes
-0.5, 0.25, nodes
-0.5, 0.5, nodes
-0.5, 0.5, nodes
-0.5, 0.625, nodes
-0.5, 0.75, nodes
-0.5, 0.75, nodes
-0.5, 0.8125, nodes
-0.5, 0.875, nodes
-0.5, 0.875, nodes
-0.5, 0.9375, nodes
-0.5, 1.0, nodes
-0.5, 1.0, nodes
-0.5, 1.5, nodes
-0.5, 2.0, nodes
0.5, 0.0, nodes
0.5, 0.25, nodes
0.5, 0.5, nodes
0.5, 0.5, nodes
0.5, 0.75, nodes
0.5, 1.0, nodes
0.5, 1.0, nodes
0.5, 1.5, nodes
0.5, 2.0, nodes
-0.5, 0.0, nodes
-0.5, 0.25, nodes
-0.5, 0.5, nodes
-0.5, 0.5, nodes
-0.5, 0.625, nodes
-0.5, 0.75, nodes
-0.5, 0.75, nodes
-0.5, 0.8125, nodes
-0.5, 0.875, nodes
-0.5, 0.875, nodes
-0.5, 0.9375, nodes
-0.5, 1.0, nodes
-0.5, 1.0, nodes
-0.5, 1.5, nodes
-0.5, 2.0, nodes
0.0, 0.0, nodes
0.0, 1.0, nodes
0.0, 2.0, nodes
0.0, 0.0, nodes
0.0, 1.0, nodes
0.0, 2.0, nodes
0.5, 0.0, nodes
0.5, 0.25, nodes
0.5, 0.5, nodes
0.5, 0.5, nodes
0.5, 0.75, nodes
0.5, 1.0, nodes
0.5, 1.0, nodes
0.5, 1.5, nodes
0.5, 2.0, nodes
-0.3333333432674408, 0.3333333432674408, experiment
-0.3333333432674408, 1.6666666269302368, experiment
0.3333333432674408, 0.3333333432674408, experiment
0.3333333432674408, 1.6666666269302368, experiment


==> pics/two_shocks_2d.csv <==
x,true 0,tsi 0,true 1,tsi 1,true 2,tsi 2,true 3,tsi 3
-1.000000000000000000e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-9.899713397026062012e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.799426794052124023e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.699140191078186035e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.598853588104248047e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.498567581176757812e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.398280978202819824e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.297994375228881836e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.197707772254943848e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-9.097421169281005859e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.997134566307067871e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-8.896847963333129883e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.796561360359191895e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.696275353431701660e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.595988750457763672e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.495702147483825684e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.395415544509887695e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.295128941535949707e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.194842338562011719e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.094555735588073730e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.994269132614135742e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-7.893982529640197754e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-7.793696522712707520e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-7.693409919738769531e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-7.593123316764831543e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.492836713790893555e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.392550110816955566e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.292263507843017578e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-7.191976904869079590e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.091690301895141602e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000119209289551e+00
-6.991404294967651367e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-6.891117691993713379e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.790831089019775391e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.690544486045837402e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-6.590257883071899414e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.489971280097961426e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-6.389684677124023438e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-6.289398074150085449e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.189111471176147461e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.088825464248657227e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.988538861274719238e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000119209289551e+00
-5.888252258300781250e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.787965655326843262e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-5.687679052352905273e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-5.587392449378967285e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.487105846405029297e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.386819243431091309e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-5.286533236503601074e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.186246633529663086e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-5.085960030555725098e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.985673427581787109e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.885386824607849121e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.785100221633911133e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.684813618659973145e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.584527313709259033e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.484240710735321045e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.383954107761383057e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-4.283667504787445068e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.183381199836730957e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.083094596862792969e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-3.982807993888854980e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.882521390914916992e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.782235085964202881e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.681948482990264893e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-3.581661880016326904e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.481375277042388916e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.381088972091674805e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.280802369117736816e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.180515766143798828e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.080229163169860840e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-2.979942560195922852e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.879656255245208740e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.779369652271270752e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.679083049297332764e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.578796446323394775e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.478509992361068726e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.378223538398742676e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-2.277936935424804688e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.177650481462478638e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.077363878488540649e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.977077424526214600e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.876790821552276611e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.776504367589950562e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-1.676217764616012573e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-1.575931161642074585e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.475644707679748535e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.375358104705810547e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-1.275071650743484497e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.174785122275352478e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.074498593807220459e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.742120653390884399e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.739255368709564209e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.736389338970184326e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.733524054288864136e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.730659142136573792e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.727793857455253601e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.724928200244903564e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.499999880790710449e+00
-2.722063101828098297e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.719197630882263184e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.163323927670717239e-03,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
2.865329617634415627e-03,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.289398316293954849e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.292263694107532501e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
3.295128792524337769e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.297994449734687805e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.300859734416007996e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.303724646568298340e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.306589931249618530e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
8.309455215930938721e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
9.312321245670318604e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.031518653035163879e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.131805181503295898e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.232091709971427917e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
1.332378238439559937e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.432664692401885986e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.532951295375823975e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
1.633237749338150024e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.733524352312088013e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.833810955286026001e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.934097409248352051e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.034384012222290039e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.134670466184616089e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.234957069158554077e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
2.335243523120880127e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.435530126094818115e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.535816729068756104e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
2.636103034019470215e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.736389636993408203e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.836676239967346191e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
2.936962842941284180e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.037249147891998291e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.137535750865936279e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.237822353839874268e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.338108956813812256e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.438395559787750244e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.538681864738464355e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
3.638968467712402344e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
3.739255070686340332e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.839541673660278320e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
3.939827978610992432e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
4.040114581584930420e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.140401184558868408e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
4.240687787532806396e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
4.340974092483520508e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.441260695457458496e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.541547298431396484e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
4.641833901405334473e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.742120206356048584e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.842406809329986572e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.942693412303924561e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.042979717254638672e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.143266320228576660e-01,1.399999976158142090e+00,1.399999856948852539e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.243552923202514648e-01,1.399999976158142090e+00,1.399999856948852539e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
5.343839526176452637e-01,1.399999976158142090e+00,1.399999380111694336e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.444126129150390625e-01,1.399999856948852539e+00,1.399998664855957031e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.544412732124328613e-01,1.399999618530273438e+00,1.399996876716613770e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
5.644699335098266602e-01,1.399999022483825684e+00,1.399992942810058594e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.744985938072204590e-01,1.399997472763061523e+00,1.399984359741210938e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499999761581420898e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.845271944999694824e-01,1.399993181228637695e+00,1.399964809417724609e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499999403953552246e+00,1.500000000000000000e+00,1.499999880790710449e+00
5.945558547973632812e-01,1.399981498718261719e+00,1.399920344352722168e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499999880790710449e+00,1.499998688697814941e+00,1.500000000000000000e+00,1.500000238418579102e+00
6.045845150947570801e-01,1.399949669837951660e+00,1.399818181991577148e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499999642372131348e+00,1.499997138977050781e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.146131753921508789e-01,1.399863004684448242e+00,1.399580478668212891e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499999046325683594e+00,1.499993801116943359e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.246418356895446777e-01,1.399626612663269043e+00,1.399015069007873535e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499997258186340332e+00,1.499986171722412109e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.346704959869384766e-01,1.398983120918273926e+00,1.397638320922851562e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499992609024047852e+00,1.499968767166137695e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.446991562843322754e-01,1.397235035896301270e+00,1.394196152687072754e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499979972839355469e+00,1.499928236007690430e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.547278165817260742e-01,1.392513394355773926e+00,1.385411977767944336e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499945402145385742e+00,1.499832391738891602e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.647564172744750977e-01,1.379961013793945312e+00,1.363237857818603516e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499851107597351074e+00,1.499598979949951172e+00,1.500000000000000000e+00,1.500000119209289551e+00
6.747850775718688965e-01,1.347944259643554688e+00,1.312959671020507812e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499594211578369141e+00,1.499009251594543457e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.848137378692626953e-01,1.274235129356384277e+00,1.227509975433349609e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.498894810676574707e+00,1.497457623481750488e+00,1.500000000000000000e+00,1.499999880790710449e+00
6.948423981666564941e-01,1.138308882713317871e+00,1.127735614776611328e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.496994972229003906e+00,1.493239164352416992e+00,1.500000000000000000e+00,1.500000238418579102e+00
7.048710584640502930e-01,9.664026498794555664e-01,1.028134942054748535e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.491864204406738281e+00,1.481866121292114258e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.148997187614440918e-01,8.287479877471923828e-01,9.236285686492919922e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.478228807449340820e+00,1.454769730567932129e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.249283790588378906e-01,7.534531950950622559e-01,8.209570646286010742e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.443481802940368652e+00,1.406082272529602051e+00,1.500000000000000000e+00,1.500000238418579102e+00
7.349570393562316895e-01,7.206042408943176270e-01,7.505228519439697266e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.363660812377929688e+00,1.335117459297180176e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.449856996536254883e-01,7.077017426490783691e-01,7.183392643928527832e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.217096567153930664e+00,1.226356983184814453e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.550143003463745117e-01,7.028450369834899902e-01,7.064495682716369629e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.032903432846069336e+00,1.069965004920959473e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.650429606437683105e-01,7.010463476181030273e-01,7.023010849952697754e-01,1.399999976158142090e+00,1.400000095367431641e+00,8.863392472267150879e-01,9.150427579879760742e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.750716209411621094e-01,7.003841996192932129e-01,7.008441686630249023e-01,1.399999976158142090e+00,1.399999976158142090e+00,8.065181970596313477e-01,8.206820487976074219e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.851002812385559082e-01,7.001409530639648438e-01,7.003188729286193848e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.717711925506591797e-01,7.786138057708740234e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.951289415359497070e-01,7.000517249107360840e-01,7.001237273216247559e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.581357955932617188e-01,7.616854310035705566e-01,1.500000000000000000e+00,1.500000119209289551e+00
8.051576018333435059e-01,7.000189423561096191e-01,7.000491619110107422e-01,1.399999976158142090e+00,1.399999976158142090e+00,7.530050277709960938e-01,7.548981904983520508e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.151862621307373047e-01,7.000069618225097656e-01,7.000198364257812500e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.511051893234252930e-01,7.521080374717712402e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.252149224281311035e-01,7.000025510787963867e-01,7.000082135200500488e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.504057884216308594e-01,7.509274482727050781e-01,1.500000000000000000e+00,1.500000119209289551e+00
8.352435827255249023e-01,7.000008821487426758e-01,7.000033855438232422e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.501488924026489258e-01,7.504151463508605957e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.452721834182739258e-01,7.000003457069396973e-01,7.000014185905456543e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500545978546142578e-01,7.501882314682006836e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.553008437156677246e-01,7.000001072883605957e-01,7.000005841255187988e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500200271606445312e-01,7.500861883163452148e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.653295040130615234e-01,7.000000476837158203e-01,7.000002861022949219e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500073313713073730e-01,7.500397562980651855e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.753581643104553223e-01,6.999999880790710449e-01,7.000001668930053711e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500026822090148926e-01,7.500184178352355957e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.853868246078491211e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500009536743164062e-01,7.500085830688476562e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.954154849052429199e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500003576278686523e-01,7.500040531158447266e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.054441452026367188e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500001192092895508e-01,7.500019073486328125e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.154728055000305176e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000596046447754e-01,7.500009536743164062e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.255014061927795410e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.399999976158142090e+00,7.500000000000000000e-01,7.500004768371582031e-01,1.500000000000000000e+00,1.500000119209289551e+00
9.355300664901733398e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500002384185791016e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.455587267875671387e-01,6.999999880790710449e-01,6.999999880790710449e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.555873870849609375e-01,6.999999880790710449e-01,6.999999880790710449e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000119209289551e+00
9.656160473823547363e-01,6.999999880790710449e-01,6.999999284744262695e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.756447076797485352e-01,6.999999880790710449e-01,6.999999284744262695e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.856733679771423340e-01,6.999999880790710449e-01,6.999998092651367188e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.499999880790710449e+00
9.957020282745361328e-01,6.999999880790710449e-01,6.999995708465576172e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.005730628967285156e+00,6.999999880790710449e-01,6.999990940093994141e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.015759348869323730e+00,6.999999880790710449e-01,6.999981403350830078e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.025787949562072754e+00,6.999999880790710449e-01,6.999964118003845215e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499998807907104492e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.035816669464111328e+00,6.999999880790710449e-01,6.999928951263427734e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499996423721313477e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.045845270156860352e+00,6.999999880790710449e-01,6.999861001968383789e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499990463256835938e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.055873870849609375e+00,6.999999880790710449e-01,6.999728083610534668e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499979734420776367e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.065902590751647949e+00,6.999999284744262695e-01,6.999469995498657227e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499958276748657227e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.075931191444396973e+00,6.999998688697814941e-01,6.998969912528991699e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499914765357971191e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.085959911346435547e+00,6.999996900558471680e-01,6.998004913330078125e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499999403953552246e-01,7.499824166297912598e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.095988512039184570e+00,6.999992132186889648e-01,6.996154189109802246e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499998211860656738e-01,7.499636411666870117e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.106017231941223145e+00,6.999979019165039062e-01,6.992636322975158691e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499995827674865723e-01,7.499251365661621094e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.116045832633972168e+00,6.999943256378173828e-01,6.986058950424194336e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499988675117492676e-01,7.498459815979003906e-01,1.500000000000000000e+00,1.499999880790710449e+00
1.126074552536010742e+00,6.999846100807189941e-01,6.974093914031982422e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499969005584716797e-01,7.496834397315979004e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.136103153228759766e+00,6.999580860137939453e-01,6.953361034393310547e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499915361404418945e-01,7.493508458137512207e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.146131753921508789e+00,6.998857259750366211e-01,6.920210719108581543e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499768733978271484e-01,7.486726641654968262e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.156160473823547363e+00,6.996885538101196289e-01,6.873240470886230469e-01,1.399999976158142090e+00,1.399999976158142090e+00,7.499369382858276367e-01,7.472984194755554199e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.166189074516296387e+00,6.991516947746276855e-01,6.815813183784484863e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.498281598091125488e-01,7.445490360260009766e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.176217794418334961e+00,6.976923346519470215e-01,6.752552390098571777e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.495317459106445312e-01,7.391786575317382812e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.186246395111083984e+00,6.937448382377624512e-01,6.676203012466430664e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.487249374389648438e-01,7.291520237922668457e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.196275115013122559e+00,6.832067966461181641e-01,6.547605395317077637e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.465341687202453613e-01,7.118601202964782715e-01,1.500000000000000000e+00,1.500000119209289551e+00
1.206303715705871582e+00,6.560409069061279297e-01,6.264531612396240234e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.406266927719116211e-01,6.854608058929443359e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.216332435607910156e+00,5.918826460838317871e-01,5.630775094032287598e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.249869704246520996e-01,6.503788232803344727e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.226361036300659180e+00,4.673015475273132324e-01,4.467303156852722168e-01,1.399999976158142090e+00,1.400000095367431641e+00,6.855243444442749023e-01,6.059565544128417969e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.236389636993408203e+00,2.969274222850799561e-01,2.951601445674896240e-01,1.399999976158142090e+00,1.400000095367431641e+00,5.969460606575012207e-01,5.398174524307250977e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.246418356895446777e+00,1.489164829254150391e-01,1.562566012144088745e-01,1.399999976158142090e+00,1.400000095367431641e+00,4.414469897747039795e-01,4.258090555667877197e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.256446957588195801e+00,6.313049793243408203e-02,6.679400056600570679e-02,1.399999976158142090e+00,1.399999976158142090e+00,2.581393718719482422e-01,2.671812474727630615e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.266475677490234375e+00,2.456033229827880859e-02,2.529239468276500702e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.210784316062927246e-01,1.286358535289764404e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.276504278182983398e+00,9.214103221893310547e-03,9.251796640455722809e-03,1.399999976158142090e+00,1.400000095367431641e+00,4.947197437286376953e-02,5.085223168134689331e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.286532998085021973e+00,3.408372402191162109e-03,3.398758359253406525e-03,1.399999976158142090e+00,1.399999976158142090e+00,1.893848180770874023e-02,1.836135983467102051e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.296561598777770996e+00,1.254141330718994141e-03,1.269360189326107502e-03,1.399999976158142090e+00,1.400000095367431641e+00,7.060050964355468750e-03,6.517102941870689392e-03,1.500000000000000000e+00,1.500000238418579102e+00
1.306590199470520020e+00,4.605650901794433594e-04,4.830745456274598837e-04,1.399999976158142090e+00,1.400000095367431641e+00,2.605378627777099609e-03,2.345800632610917091e-03,1.500000000000000000e+00,1.500000000000000000e+00
1.316618919372558594e+00,1.690387725830078125e-04,1.871207641670480371e-04,1.399999976158142090e+00,1.400000095367431641e+00,9.578466415405273438e-04,8.654787670820951462e-04,1.500000000000000000e+00,1.500000000000000000e+00
1.326647520065307617e+00,6.198883056640625000e-05,7.362245378317311406e-05,1.399999976158142090e+00,1.400000095367431641e+00,3.516674041748046875e-04,3.283469704911112785e-04,1.500000000000000000e+00,1.500000238418579102e+00
1.336676239967346191e+00,2.270936965942382812e-05,2.934990880021359771e-05,1.399999976158142090e+00,1.400000095367431641e+00,1.289844512939453125e-04,1.280851429328322411e-04,1.500000000000000000e+00,1.500000000000000000e+00
1.346704840660095215e+00,8.344650268554687500e-06,1.181310472020413727e-05,1.399999976158142090e+00,1.400000095367431641e+00,4.732608795166015625e-05,5.133275772095657885e-05,1.500000000000000000e+00,1.500000000000000000e+00
1.356733560562133789e+00,3.039836883544921875e-06,4.811747658095555380e-06,1.399999976158142090e+00,1.400000095367431641e+00,1.734495162963867188e-05,2.107570799125824124e-05,1.500000000000000000e+00,1.500000000000000000e+00
1.366762161254882812e+00,1.132488250732421875e-06,1.951654894583043642e-06,1.399999976158142090e+00,1.400000095367431641e+00,6.318092346191406250e-06,8.855276064423378557e-06,1.500000000000000000e+00,1.500000000000000000e+00
1.376790881156921387e+00,4.172325134277343750e-07,8.120009624690283090e-07,1.399999976158142090e+00,1.400000095367431641e+00,2.324581146240234375e-06,3.804170319199329242e-06,1.500000000000000000e+00,1.500000000000000000e+00
1.386819481849670410e+00,1.788139343261718750e-07,3.496827787330403225e-07,1.399999976158142090e+00,1.400000095367431641e+00,8.344650268554687500e-07,1.669632183620706201e-06,1.500000000000000000e+00,1.499999880790710449e+00
1.396848082542419434e+00,5.960464477539062500e-08,1.448414934657193953e-07,1.399999976158142090e+00,1.400000095367431641e+00,2.980232238769531250e-07,7.545099833805579692e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.406876802444458008e+00,0.000000000000000000e+00,7.228030085570935626e-08,1.399999976158142090e+00,1.400000095367431641e+00,1.192092895507812500e-07,3.337016494242561748e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.416905403137207031e+00,0.000000000000000000e+00,2.540964416652968794e-08,1.399999976158142090e+00,1.400000095367431641e+00,5.960464477539062500e-08,1.539457628041418502e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.426934123039245605e+00,0.000000000000000000e+00,2.399978704659133655e-08,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,7.003107072023340152e-08,1.500000000000000000e+00,1.500000238418579102e+00
1.436962723731994629e+00,0.000000000000000000e+00,1.274939598339130953e-09,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,3.541674686857732013e-08,1.500000000000000000e+00,1.500000000000000000e+00
1.446991443634033203e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,1.141972738594176917e-08,1.500000000000000000e+00,1.500000000000000000e+00
1.457020044326782227e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,1.137568084175200056e-08,1.500000000000000000e+00,1.500000238418579102e+00
1.467048764228820801e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.477077364921569824e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.487105965614318848e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.497134685516357422e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999856948852539e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.507163286209106445e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999856948852539e+00,1.399999856948852539e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.517192006111145020e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999499320983887e+00,1.399999856948852539e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.527220606803894043e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399998784065246582e+00,1.399999380111694336e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.537249326705932617e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399996638298034668e+00,1.399998188018798828e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.547277927398681641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399990797042846680e+00,1.399994850158691406e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.557306647300720215e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399975061416625977e+00,1.399985551834106445e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.567335247993469238e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399932026863098145e+00,1.399958491325378418e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.577363848686218262e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399814724922180176e+00,1.399880409240722656e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.587392568588256836e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399495124816894531e+00,1.399655103683471680e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00
1.597421169281005859e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.398624658584594727e+00,1.399003386497497559e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999642372131348e+00,1.499999880790710449e+00
1.607449889183044434e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.396257042884826660e+00,1.397118449211120605e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999046325683594e+00,1.499999642372131348e+00
1.617478489875793457e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.389843344688415527e+00,1.391692519187927246e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499997377395629883e+00,1.499998927116394043e+00
1.627507209777832031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.372654318809509277e+00,1.376327991485595703e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499992847442626953e+00,1.499996662139892578e+00
1.637535810470581055e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.327885031700134277e+00,1.334621667861938477e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499980449676513672e+00,1.499990105628967285e+00
1.647564411163330078e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.219461679458618164e+00,1.230820655822753906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499946594238281250e+00,1.499970555305480957e+00
1.657593131065368652e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.974404573440551758e-01,1.011728525161743164e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499854445457458496e+00,1.499912023544311523e+00
1.667621731758117676e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.665967106819152832e-01,6.762313246726989746e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.499603390693664551e+00,1.499737024307250977e+00
1.677650451660156250e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.500603437423706055e-01,3.560612797737121582e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.498919367790222168e+00,1.499212622642517090e+00
1.687679052352905273e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.525665521621704102e-01,1.583344936370849609e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.497057795524597168e+00,1.497638225555419922e+00
1.697707772254943848e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.011307239532470703e-02,6.364725530147552490e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.492006301879882812e+00,1.492909193038940430e+00
1.707736372947692871e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.266740798950195312e-02,2.388102374970912933e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.478407263755798340e+00,1.478766679763793945e+00
1.717765092849731445e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.401036262512207031e-03,8.607054129242897034e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.442563176155090332e+00,1.437353253364562988e+00
1.727793693542480469e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.093481063842773438e-03,3.047648584470152855e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.353130340576171875e+00,1.325003385543823242e+00
1.737822294235229492e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.136422157287597656e-03,1.072500250302255154e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.157506465911865234e+00,1.077798128128051758e+00
1.747851014137268066e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.171133041381835938e-04,3.769387840293347836e-04,0.000000000000000000e+00,0.000000000000000000e+00,8.302782773971557617e-01,7.085636854171752930e-01
1.757879614830017090e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.530647277832031250e-04,1.324500481132417917e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.689098596572875977e-01,3.632864356040954590e-01
1.767908334732055664e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.614757537841796875e-05,4.657238969230093062e-05,0.000000000000000000e+00,0.000000000000000000e+00,2.144558429718017578e-01,1.504635363817214966e-01
1.777936935424804688e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.062320709228515625e-05,1.640181835682597011e-05,0.000000000000000000e+00,0.000000000000000000e+00,8.649897575378417969e-02,5.484417080879211426e-02
1.787965655326843262e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.629394531250000000e-06,5.773114480689400807e-06,0.000000000000000000e+00,0.000000000000000000e+00,3.293228149414062500e-02,1.914536207914352417e-02
1.797994256019592285e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.741813659667968750e-06,2.062787416434730403e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.225078105926513672e-02,6.650407332926988602e-03
1.808022975921630859e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.536743164062500000e-07,7.293893418136576656e-07,0.000000000000000000e+00,0.000000000000000000e+00,4.517316818237304688e-03,2.315482823178172112e-03
1.818051576614379883e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.576278686523437500e-07,2.345213374610466417e-07,0.000000000000000000e+00,0.000000000000000000e+00,1.660227775573730469e-03,8.079183171503245831e-04
1.828080177307128906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,1.010726009553764015e-07,0.000000000000000000e+00,0.000000000000000000e+00,6.095170974731445312e-04,2.823293325491249561e-04
1.838108897209167480e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,1.620479039843303326e-08,0.000000000000000000e+00,0.000000000000000000e+00,2.236366271972656250e-04,9.878566925181075931e-05
1.848137497901916504e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.403272496096178656e-09,0.000000000000000000e+00,0.000000000000000000e+00,8.201599121093750000e-05,3.461419692030176520e-05
1.858166217803955078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.015995025634765625e-05,1.211524522659601644e-05
1.868194818496704102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.096725463867187500e-05,4.234753305354388431e-06
1.878223538398742676e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.053115844726562500e-06,1.497647645010147244e-06
1.888252139091491699e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.549720764160156250e-06,4.675829075040383032e-07
1.898280858993530273e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.768371582031250000e-07,1.936609947961187572e-07
1.908309459686279297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.384185791015625000e-07,3.152312544330015953e-08
1.918338060379028320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,3.973643103449830960e-08
1.928366780281066895e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.734423132366714526e-09
1.938395380973815918e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.948424100875854492e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.958452701568603516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.968481421470642090e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.978510022163391113e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.988538622856140137e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.998567342758178711e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.008595943450927734e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.018624544143676758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.028653383255004883e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.038681983947753906e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.048710584640502930e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.058739185333251953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.068768024444580078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.078796625137329102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.088825225830078125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.098853826522827148e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.108882427215576172e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.118911266326904297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.128939867019653320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.138968467712402344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.148997068405151367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.159025669097900391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.169054508209228516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.179083108901977539e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.189111709594726562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.199140310287475586e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.209169149398803711e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.219197750091552734e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.229226350784301758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.239254951477050781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.249283552169799805e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.259312391281127930e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.269340991973876953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.279369592666625977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.289398193359375000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.299427032470703125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.309455633163452148e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.319484233856201172e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.329512834548950195e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.339541435241699219e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.349570274353027344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.359598875045776367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.369627475738525391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.379656076431274414e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.389684915542602539e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.399713516235351562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.409742116928100586e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.419770717620849609e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.429799318313598633e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.439828157424926758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.449856758117675781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.459885358810424805e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.469913959503173828e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.479942798614501953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.489971399307250977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> pics/two_shocks_coarse_quad_2d.csv <==
x,true 0,tsi 0,true 1,tsi 1,true 2,tsi 2,true 3,tsi 3
-1.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.899713397026062012e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.799426794052124023e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-9.699140191078186035e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.598853588104248047e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.498567581176757812e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-9.398280978202819824e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.297994375228881836e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.197707772254943848e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-9.097421169281005859e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.997134566307067871e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.896847963333129883e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.796561360359191895e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.696275353431701660e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.595988750457763672e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.495702147483825684e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.395415544509887695e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-8.295128941535949707e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.194842338562011719e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-8.094555735588073730e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-7.994269132614135742e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.893982529640197754e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.793696522712707520e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-7.693409919738769531e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.593123316764831543e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.492836713790893555e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.392550110816955566e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.292263507843017578e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.191976904869079590e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.091690301895141602e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.991404294967651367e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.891117691993713379e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.790831089019775391e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.690544486045837402e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.590257883071899414e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-6.489971280097961426e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-6.389684677124023438e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.289398074150085449e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.189111471176147461e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.088825464248657227e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.988538861274719238e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.888252258300781250e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.787965655326843262e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.687679052352905273e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.587392449378967285e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.487105846405029297e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.386819243431091309e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.286533236503601074e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.186246633529663086e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.085960030555725098e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.985673427581787109e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.885386824607849121e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.785100221633911133e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.684813618659973145e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.584527313709259033e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.484240710735321045e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.383954107761383057e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.283667504787445068e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-4.183381199836730957e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-4.083094596862792969e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-3.982807993888854980e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000119209289551e+00
-3.882521390914916992e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-3.782235085964202881e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-3.681948482990264893e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.581661880016326904e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.499999880790710449e+00
-3.481375277042388916e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.381088972091674805e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.280802369117736816e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-3.180515766143798828e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.080229163169860840e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.979942560195922852e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.879656255245208740e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.499999880790710449e+00
-2.779369652271270752e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.679083049297332764e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.578796446323394775e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-2.478509992361068726e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.378223538398742676e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.277936935424804688e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-2.177650481462478638e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.077363878488540649e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.977077424526214600e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.876790821552276611e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
-1.776504367589950562e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.676217764616012573e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.575931161642074585e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
-1.475644707679748535e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
-1.375358104705810547e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
-1.275071650743484497e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.174785122275352478e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.074498593807220459e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-9.742120653390884399e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-8.739255368709564209e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.736389338970184326e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-6.733524054288864136e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-5.730659142136573792e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-4.727793857455253601e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-3.724928200244903564e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-2.722063101828098297e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
-1.719197630882263184e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
-7.163323927670717239e-03,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.865329617634415627e-03,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.289398316293954849e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.292263694107532501e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
3.295128792524337769e-02,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
4.297994449734687805e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.300859734416007996e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
6.303724646568298340e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
7.306589931249618530e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
8.309455215930938721e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
9.312321245670318604e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.031518653035163879e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.131805181503295898e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.232091709971427917e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000119209289551e+00
1.332378238439559937e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.432664692401885986e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000238418579102e+00
1.532951295375823975e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.633237749338150024e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.733524352312088013e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.833810955286026001e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.934097409248352051e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
2.034384012222290039e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.134670466184616089e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.234957069158554077e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
2.335243523120880127e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.435530126094818115e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.535816729068756104e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.636103034019470215e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
2.736389636993408203e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.836676239967346191e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
2.936962842941284180e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.037249147891998291e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.137535750865936279e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.237822353839874268e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.338108956813812256e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.438395559787750244e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.538681864738464355e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.638968467712402344e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.739255070686340332e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.839541673660278320e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
3.939827978610992432e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.040114581584930420e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.140401184558868408e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.240687787532806396e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.340974092483520508e-01,1.399999976158142090e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.441260695457458496e-01,1.399999976158142090e+00,1.399999856948852539e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.541547298431396484e-01,1.399999976158142090e+00,1.399999737739562988e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000238418579102e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.641833901405334473e-01,1.399999976158142090e+00,1.399999618530273438e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.742120206356048584e-01,1.399999976158142090e+00,1.399999022483825684e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.842406809329986572e-01,1.399999976158142090e+00,1.399997949600219727e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
4.942693412303924561e-01,1.399999976158142090e+00,1.399995803833007812e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.042979717254638672e-01,1.399999976158142090e+00,1.399991273880004883e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.143266320228576660e-01,1.399999976158142090e+00,1.399982333183288574e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.243552923202514648e-01,1.399999976158142090e+00,1.399964332580566406e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.343839526176452637e-01,1.399999976158142090e+00,1.399928331375122070e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
5.444126129150390625e-01,1.399999856948852539e+00,1.399856567382812500e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.544412732124328613e-01,1.399999618530273438e+00,1.399714946746826172e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499999523162841797e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.644699335098266602e-01,1.399999022483825684e+00,1.399439573287963867e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499999046325683594e+00,1.500000000000000000e+00,1.500000119209289551e+00
5.744985938072204590e-01,1.399997472763061523e+00,1.398915767669677734e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499997854232788086e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.845271944999694824e-01,1.399993181228637695e+00,1.397963047027587891e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.500000000000000000e+00,1.499995470046997070e+00,1.500000000000000000e+00,1.500000238418579102e+00
5.945558547973632812e-01,1.399981498718261719e+00,1.396360278129577637e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499999880790710449e+00,1.499990224838256836e+00,1.500000000000000000e+00,1.500000238418579102e+00
6.045845150947570801e-01,1.399949669837951660e+00,1.393993496894836426e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499999642372131348e+00,1.499979257583618164e+00,1.500000000000000000e+00,1.500000119209289551e+00
6.146131753921508789e-01,1.399863004684448242e+00,1.391107082366943359e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499999046325683594e+00,1.499956607818603516e+00,1.500000000000000000e+00,1.500000238418579102e+00
6.246418356895446777e-01,1.399626612663269043e+00,1.388313055038452148e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499997258186340332e+00,1.499909162521362305e+00,1.500000000000000000e+00,1.500000238418579102e+00
6.346704959869384766e-01,1.398983120918273926e+00,1.386061906814575195e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499992609024047852e+00,1.499810218811035156e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.446991562843322754e-01,1.397235035896301270e+00,1.384025335311889648e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499979972839355469e+00,1.499603629112243652e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.547278165817260742e-01,1.392513394355773926e+00,1.380530357360839844e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499945402145385742e+00,1.499173164367675781e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.647564172744750977e-01,1.379961013793945312e+00,1.370822906494140625e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.499851107597351074e+00,1.498277664184570312e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.747850775718688965e-01,1.347944259643554688e+00,1.342606067657470703e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.499594211578369141e+00,1.496421813964843750e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.848137378692626953e-01,1.274235129356384277e+00,1.274116516113281250e+00,1.399999976158142090e+00,1.399999976158142090e+00,1.498894810676574707e+00,1.492605686187744141e+00,1.500000000000000000e+00,1.500000000000000000e+00
6.948423981666564941e-01,1.138308882713317871e+00,1.155009508132934570e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.496994972229003906e+00,1.484878778457641602e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.048710584640502930e-01,9.664026498794555664e-01,1.007828474044799805e+00,1.399999976158142090e+00,1.400000095367431641e+00,1.491864204406738281e+00,1.469628691673278809e+00,1.500000000000000000e+00,1.499999880790710449e+00
7.148997187614440918e-01,8.287479877471923828e-01,8.755661249160766602e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.478228807449340820e+00,1.440560579299926758e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.249283790588378906e-01,7.534531950950622559e-01,7.864669561386108398e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.443481802940368652e+00,1.388236165046691895e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.349570393562316895e-01,7.206042408943176270e-01,7.382121086120605469e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.363660812377929688e+00,1.303838968276977539e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.449856996536254883e-01,7.077017426490783691e-01,7.158489823341369629e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.217096567153930664e+00,1.177405953407287598e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.550143003463745117e-01,7.028450369834899902e-01,7.063850164413452148e-01,1.399999976158142090e+00,1.400000095367431641e+00,1.032903432846069336e+00,1.016692161560058594e+00,1.500000000000000000e+00,1.500000000000000000e+00
7.650429606437683105e-01,7.010463476181030273e-01,7.025452852249145508e-01,1.399999976158142090e+00,1.400000095367431641e+00,8.863392472267150879e-01,8.822091221809387207e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.750716209411621094e-01,7.003841996192932129e-01,7.010121941566467285e-01,1.399999976158142090e+00,1.400000095367431641e+00,8.065181970596313477e-01,8.061197996139526367e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.851002812385559082e-01,7.001409530639648438e-01,7.004028558731079102e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.717711925506591797e-01,7.719345092773437500e-01,1.500000000000000000e+00,1.500000000000000000e+00
7.951289415359497070e-01,7.000517249107360840e-01,7.001606225967407227e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.581357955932617188e-01,7.583005428314208984e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.051576018333435059e-01,7.000189423561096191e-01,7.000641822814941406e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.530050277709960938e-01,7.531303167343139648e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.151862621307373047e-01,7.000069618225097656e-01,7.000256776809692383e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.511051893234252930e-01,7.511928081512451172e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.252149224281311035e-01,7.000025510787963867e-01,7.000102996826171875e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.504057884216308594e-01,7.504620552062988281e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.352435827255249023e-01,7.000008821487426758e-01,7.000041007995605469e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.501488924026489258e-01,7.501825094223022461e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.452721834182739258e-01,7.000003457069396973e-01,7.000016570091247559e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500545978546142578e-01,7.500735521316528320e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.553008437156677246e-01,7.000001072883605957e-01,7.000007033348083496e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500200271606445312e-01,7.500302791595458984e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.653295040130615234e-01,7.000000476837158203e-01,7.000002861022949219e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500073313713073730e-01,7.500127553939819336e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.753581643104553223e-01,6.999999880790710449e-01,7.000001668930053711e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500026822090148926e-01,7.500054836273193359e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.853868246078491211e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500009536743164062e-01,7.500024437904357910e-01,1.500000000000000000e+00,1.500000000000000000e+00
8.954154849052429199e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500003576278686523e-01,7.500011324882507324e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.054441452026367188e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500001192092895508e-01,7.500005960464477539e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.154728055000305176e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000596046447754e-01,7.500002384185791016e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.255014061927795410e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001788139343262e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.355300664901733398e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.455587267875671387e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.399999976158142090e+00,7.500000000000000000e-01,7.500001192092895508e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.555873870849609375e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.399999976158142090e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.656160473823547363e-01,6.999999880790710449e-01,7.000000476837158203e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.756447076797485352e-01,6.999999880790710449e-01,7.000001668930053711e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.856733679771423340e-01,6.999999880790710449e-01,7.000002861022949219e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
9.957020282745361328e-01,6.999999880790710449e-01,7.000006437301635742e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.005730628967285156e+00,6.999999880790710449e-01,7.000013589859008789e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.500000000000000000e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.015759348869323730e+00,6.999999880790710449e-01,7.000027894973754883e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499998807907104492e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.025787949562072754e+00,6.999999880790710449e-01,7.000057101249694824e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499996423721313477e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.035816669464111328e+00,6.999999880790710449e-01,7.000116109848022461e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499992847442626953e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.045845270156860352e+00,6.999999880790710449e-01,7.000233530998229980e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499984502792358398e-01,1.500000000000000000e+00,1.499999880790710449e+00
1.055873870849609375e+00,6.999999880790710449e-01,7.000464200973510742e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499967813491821289e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.065902590751647949e+00,6.999999284744262695e-01,7.000913619995117188e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499936819076538086e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.075931191444396973e+00,6.999998688697814941e-01,7.001779675483703613e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.500000000000000000e-01,7.499872446060180664e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.085959911346435547e+00,6.999996900558471680e-01,7.003417015075683594e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499999403953552246e-01,7.499746084213256836e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.095988512039184570e+00,6.999992132186889648e-01,7.006434202194213867e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499998211860656738e-01,7.499493956565856934e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.106017231941223145e+00,6.999979019165039062e-01,7.011774182319641113e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499995827674865723e-01,7.498996257781982422e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.116045832633972168e+00,6.999943256378173828e-01,7.020654082298278809e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499988675117492676e-01,7.498009204864501953e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.126074552536010742e+00,6.999846100807189941e-01,7.034096717834472656e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499969005584716797e-01,7.496056556701660156e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.136103153228759766e+00,6.999580860137939453e-01,7.051931619644165039e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499915361404418945e-01,7.492206096649169922e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.146131753921508789e+00,6.998857259750366211e-01,7.071880698204040527e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499768733978271484e-01,7.484647035598754883e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.156160473823547363e+00,6.996885538101196289e-01,7.089727520942687988e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.499369382858276367e-01,7.469931840896606445e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.166189074516296387e+00,6.991516947746276855e-01,7.099915742874145508e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.498281598091125488e-01,7.441731095314025879e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.176217794418334961e+00,6.976923346519470215e-01,7.093750238418579102e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.495317459106445312e-01,7.389242053031921387e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.186246395111083984e+00,6.937448382377624512e-01,7.052145600318908691e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.487249374389648438e-01,7.296436429023742676e-01,1.500000000000000000e+00,1.500000119209289551e+00
1.196275115013122559e+00,6.832067966461181641e-01,6.929261684417724609e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.465341687202453613e-01,7.145178914070129395e-01,1.500000000000000000e+00,1.500000238418579102e+00
1.206303715705871582e+00,6.560409069061279297e-01,6.623898744583129883e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.406266927719116211e-01,6.923061013221740723e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.216332435607910156e+00,5.918826460838317871e-01,5.955605506896972656e-01,1.399999976158142090e+00,1.400000095367431641e+00,7.249869704246520996e-01,6.620908975601196289e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.226361036300659180e+00,4.673015475273132324e-01,4.727426171302795410e-01,1.399999976158142090e+00,1.400000095367431641e+00,6.855243444442749023e-01,6.195380687713623047e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.236389636993408203e+00,2.969274222850799561e-01,3.023495078086853027e-01,1.399999976158142090e+00,1.400000095367431641e+00,5.969460606575012207e-01,5.525346994400024414e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.246418356895446777e+00,1.489164829254150391e-01,1.486922502517700195e-01,1.399999976158142090e+00,1.400000095367431641e+00,4.414469897747039795e-01,4.459071755409240723e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.256446957588195801e+00,6.313049793243408203e-02,6.041093170642852783e-02,1.399999976158142090e+00,1.400000095367431641e+00,2.581393718719482422e-01,3.002893030643463135e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.266475677490234375e+00,2.456033229827880859e-02,2.249704673886299133e-02,1.399999976158142090e+00,1.400000095367431641e+00,1.210784316062927246e-01,1.551561355590820312e-01,1.500000000000000000e+00,1.500000000000000000e+00
1.276504278182983398e+00,9.214103221893310547e-03,8.159220218658447266e-03,1.399999976158142090e+00,1.400000095367431641e+00,4.947197437286376953e-02,6.261803209781646729e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.286532998085021973e+00,3.408372402191162109e-03,2.953750314190983772e-03,1.399999976158142090e+00,1.400000095367431641e+00,1.893848180770874023e-02,2.208664454519748688e-02,1.500000000000000000e+00,1.500000000000000000e+00
1.296561598777770996e+00,1.254141330718994141e-03,1.076430431567132473e-03,1.399999976158142090e+00,1.400000095367431641e+00,7.060050964355468750e-03,7.437732070684432983e-03,1.500000000000000000e+00,1.500000000000000000e+00
1.306590199470520020e+00,4.605650901794433594e-04,3.958351444453001022e-04,1.399999976158142090e+00,1.400000095367431641e+00,2.605378627777099609e-03,2.491914201527833939e-03,1.500000000000000000e+00,1.500000000000000000e+00
1.316618919372558594e+00,1.690387725830078125e-04,1.468714035581797361e-04,1.399999976158142090e+00,1.400000095367431641e+00,9.578466415405273438e-04,8.457716321572661400e-04,1.500000000000000000e+00,1.500000000000000000e+00
1.326647520065307617e+00,6.198883056640625000e-05,5.493607386597432196e-05,1.399999976158142090e+00,1.400000095367431641e+00,3.516674041748046875e-04,2.938520046882331371e-04,1.500000000000000000e+00,1.500000000000000000e+00
1.336676239967346191e+00,2.270936965942382812e-05,2.069729816867038608e-05,1.399999976158142090e+00,1.399999976158142090e+00,1.289844512939453125e-04,1.053845844580791891e-04,1.500000000000000000e+00,1.500000000000000000e+00
1.346704840660095215e+00,8.344650268554687500e-06,7.840388207114301622e-06,1.399999976158142090e+00,1.400000095367431641e+00,4.732608795166015625e-05,3.930838283849880099e-05,1.500000000000000000e+00,1.500000000000000000e+00
1.356733560562133789e+00,3.039836883544921875e-06,2.978021257149521261e-06,1.399999976158142090e+00,1.400000095367431641e+00,1.734495162963867188e-05,1.536115451017394662e-05,1.500000000000000000e+00,1.500000000000000000e+00
1.366762161254882812e+00,1.132488250732421875e-06,1.106317881749419030e-06,1.399999976158142090e+00,1.400000095367431641e+00,6.318092346191406250e-06,6.315910923149203882e-06,1.500000000000000000e+00,1.500000000000000000e+00
1.376790881156921387e+00,4.172325134277343750e-07,4.383310567845910555e-07,1.399999976158142090e+00,1.400000095367431641e+00,2.324581146240234375e-06,2.713386948016704991e-06,1.500000000000000000e+00,1.500000000000000000e+00
1.386819481849670410e+00,1.788139343261718750e-07,1.610991517964066588e-07,1.399999976158142090e+00,1.400000095367431641e+00,8.344650268554687500e-07,1.195194386127695907e-06,1.500000000000000000e+00,1.500000000000000000e+00
1.396848082542419434e+00,5.960464477539062500e-08,7.925940792574692750e-08,1.399999976158142090e+00,1.400000095367431641e+00,2.980232238769531250e-07,5.582751896326954011e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.406876802444458008e+00,0.000000000000000000e+00,1.554619544208435400e-08,1.399999976158142090e+00,1.400000095367431641e+00,1.192092895507812500e-07,2.724392516029183753e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.416905403137207031e+00,0.000000000000000000e+00,1.960020057367728441e-08,1.399999976158142090e+00,1.400000095367431641e+00,5.960464477539062500e-08,1.266211029360420071e-07,1.500000000000000000e+00,1.500000000000000000e+00
1.426934123039245605e+00,0.000000000000000000e+00,-4.325522162673678395e-09,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,6.420857801003876375e-08,1.500000000000000000e+00,1.500000000000000000e+00
1.436962723731994629e+00,0.000000000000000000e+00,-2.206029581230950498e-09,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,3.193119368916086387e-08,1.500000000000000000e+00,1.500000000000000000e+00
1.446991443634033203e+00,0.000000000000000000e+00,-2.249297859080456874e-09,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,1.587906339750588813e-08,1.500000000000000000e+00,1.500000000000000000e+00
1.457020044326782227e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,7.896265863394091866e-09,1.500000000000000000e+00,1.500000000000000000e+00
1.467048764228820801e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,7.852992034429462365e-09,1.500000000000000000e+00,1.499999880790710449e+00
1.477077364921569824e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.487105965614318848e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999976158142090e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.497134685516357422e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999856948852539e+00,1.400000095367431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.507163286209106445e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999856948852539e+00,1.399999856948852539e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.517192006111145020e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399999499320983887e+00,1.399999856948852539e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.527220606803894043e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399998784065246582e+00,1.399999618530273438e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.537249326705932617e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399996638298034668e+00,1.399998664855957031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.547277927398681641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399990797042846680e+00,1.399996042251586914e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.557306647300720215e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399975061416625977e+00,1.399988412857055664e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.567335247993469238e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399932026863098145e+00,1.399966716766357422e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.499999880790710449e+00
1.577363848686218262e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399814724922180176e+00,1.399903893470764160e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00
1.587392568588256836e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.399495124816894531e+00,1.399721503257751465e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999880790710449e+00,1.500000000000000000e+00
1.597421169281005859e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.398624658584594727e+00,1.399191379547119141e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999642372131348e+00,1.499999880790710449e+00
1.607449889183044434e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.396257042884826660e+00,1.397647857666015625e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999046325683594e+00,1.499999761581420898e+00
1.617478489875793457e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.389843344688415527e+00,1.393166065216064453e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499997377395629883e+00,1.499999046325683594e+00
1.627507209777832031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.372654318809509277e+00,1.380321741104125977e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499992847442626953e+00,1.499996900558471680e+00
1.637535810470581055e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.327885031700134277e+00,1.344844460487365723e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499980449676513672e+00,1.499990582466125488e+00
1.647564411163330078e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.219461679458618164e+00,1.254439473152160645e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499946594238281250e+00,1.499971389770507812e+00
1.657593131065368652e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.974404573440551758e-01,1.056922435760498047e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499854445457458496e+00,1.499913454055786133e+00
1.667621731758117676e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.665967106819152832e-01,7.369376420974731445e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.499603390693664551e+00,1.499737858772277832e+00
1.677650451660156250e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.500603437423706055e-01,4.088074862957000732e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.498919367790222168e+00,1.499204635620117188e+00
1.687679052352905273e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.525665521621704102e-01,1.914796978235244751e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.497057795524597168e+00,1.497585535049438477e+00
1.697707772254943848e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.011307239532470703e-02,8.065240085124969482e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.492006301879882812e+00,1.492676019668579102e+00
1.707736372947692871e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.266740798950195312e-02,3.124369122087955475e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.478407263755798340e+00,1.477922201156616211e+00
1.717765092849731445e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.401036262512207031e-03,1.143895927816629410e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.442563176155090332e+00,1.434939742088317871e+00
1.727793693542480469e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.093481063842773438e-03,4.075153730809688568e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.353130340576171875e+00,1.320785284042358398e+00
1.737822294235229492e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.136422157287597656e-03,1.436713850125670433e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.157506465911865234e+00,1.078505635261535645e+00
1.747851014137268066e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.171133041381835938e-04,5.048607126809656620e-04,0.000000000000000000e+00,0.000000000000000000e+00,8.302782773971557617e-01,7.279889583587646484e-01
1.757879614830017090e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.530647277832031250e-04,1.773485710145905614e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.689098596572875977e-01,3.966668844223022461e-01
1.767908334732055664e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.614757537841796875e-05,6.230983126442879438e-05,0.000000000000000000e+00,0.000000000000000000e+00,2.144558429718017578e-01,1.767396330833435059e-01
1.777936935424804688e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.062320709228515625e-05,2.189601400459650904e-05,0.000000000000000000e+00,0.000000000000000000e+00,8.649897575378417969e-02,6.782509386539459229e-02
1.787965655326843262e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.629394531250000000e-06,7.700932656007353216e-06,0.000000000000000000e+00,0.000000000000000000e+00,3.293228149414062500e-02,2.418945729732513428e-02
1.797994256019592285e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.741813659667968750e-06,2.663713530637323856e-06,0.000000000000000000e+00,0.000000000000000000e+00,1.225078105926513672e-02,8.430428802967071533e-03
1.808022975921630859e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.536743164062500000e-07,9.553598374623106793e-07,0.000000000000000000e+00,0.000000000000000000e+00,4.517316818237304688e-03,2.922945190221071243e-03
1.818051576614379883e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.576278686523437500e-07,3.682521310111042112e-07,0.000000000000000000e+00,0.000000000000000000e+00,1.660227775573730469e-03,1.012639491818845272e-03
1.828080177307128906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,1.227914765422610799e-07,0.000000000000000000e+00,0.000000000000000000e+00,6.095170974731445312e-04,3.508894296828657389e-04
1.838108897209167480e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,2.167968560229383002e-08,0.000000000000000000e+00,0.000000000000000000e+00,2.236366271972656250e-04,1.216623059008270502e-04
1.848137497901916504e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.233353027658040446e-09,0.000000000000000000e+00,0.000000000000000000e+00,8.201599121093750000e-05,4.221041308483108878e-05
1.858166217803955078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.240145372122697154e-09,0.000000000000000000e+00,0.000000000000000000e+00,3.015995025634765625e-05,1.463645730837015435e-05
1.868194818496704102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.096725463867187500e-05,5.073420652479398996e-06
1.878223538398742676e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.053115844726562500e-06,1.765539423104200978e-06
1.888252139091491699e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.549720764160156250e-06,6.063369255571160465e-07
1.898280858993530273e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.768371582031250000e-07,2.349861745187808992e-07
1.908309459686279297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.384185791015625000e-07,3.447483010177165852e-08
1.918338060379028320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.192092895507812500e-07,3.886628974214545451e-08
1.928366780281066895e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-8.633493919774082315e-10
1.938395380973815918e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-8.565573805796589113e-10
1.948424100875854492e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.958452701568603516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.968481421470642090e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.978510022163391113e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.988538622856140137e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.998567342758178711e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.008595943450927734e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.018624544143676758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.028653383255004883e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.038681983947753906e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.048710584640502930e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.058739185333251953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.068768024444580078e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.078796625137329102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.088825225830078125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.098853826522827148e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.108882427215576172e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.118911266326904297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.128939867019653320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.138968467712402344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.148997068405151367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.159025669097900391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.169054508209228516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.179083108901977539e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.189111709594726562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.199140310287475586e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.209169149398803711e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.219197750091552734e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.229226350784301758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.239254951477050781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.249283552169799805e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.259312391281127930e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.269340991973876953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.279369592666625977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.289398193359375000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.299427032470703125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.309455633163452148e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.319484233856201172e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.329512834548950195e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.339541435241699219e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.349570274353027344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.359598875045776367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.369627475738525391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.379656076431274414e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.389684915542602539e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.399713516235351562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.409742116928100586e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.419770717620849609e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.429799318313598633e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.439828157424926758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.449856758117675781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.459885358810424805e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.469913959503173828e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.479942798614501953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.489971399307250977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> pics/two_shocks_coarse_quad_params.csv <==
mu, time, label
1.2999999523162842, 0.5, train
1.2999999523162842, 1.7999999523162842, train
1.2999999523162842, 1.149999976158142, train
1.2999999523162842, 0.824999988079071, train
1.2999999523162842, 1.4749999046325684, train
1.2999999523162842, 0.6625000238418579, train
1.2999999523162842, 0.9874999523162842, train
1.2999999523162842, 1.3125, train
1.2999999523162842, 1.6374999284744263, train
1.2999999523162842, 1.2312500476837158, train
1.2999999523162842, 1.3937499523162842, train
1.600000023841858, 0.5, train
1.600000023841858, 1.7999999523162842, train
1.600000023841858, 1.149999976158142, train
1.600000023841858, 0.824999988079071, train
1.600000023841858, 1.4749999046325684, train
1.600000023841858, 0.6625000238418579, train
1.600000023841858, 0.9874999523162842, train
1.600000023841858, 0.90625, train
1.600000023841858, 1.0687499046325684, train
1.600000023841858, 1.0281249284744263, train
1.600000023841858, 1.109375, train
1.600000023841858, 1.3125, train
1.600000023841858, 1.6374999284744263, train
1.600000023841858, 1.2312500476837158, train
1.600000023841858, 1.3937499523162842, train
1.4500000476837158, 0.6299999952316284, train
1.4500000476837158, 0.8899999856948853, train
1.4500000476837158, 1.149999976158142, train
1.4500000476837158, 1.409999966621399, train
1.4500000476837158, 1.6699999570846558, train
1.399999976158142, 0.6666666865348816, train
1.399999976158142, 1.6666666269302368, train
1.5, 0.6666666865348816, train
1.5, 1.6666666269302368, train
1.2999999523162842, 0.5, nodes
1.2999999523162842, 0.824999988079071, nodes
1.2999999523162842, 0.824999988079071, nodes
1.2999999523162842, 1.149999976158142, nodes
1.2999999523162842, 1.149999976158142, nodes
1.2999999523162842, 1.3125, nodes
1.2999999523162842, 1.3125, nodes
1.2999999523162842, 1.4749999046325684, nodes
1.2999999523162842, 1.4749999046325684, nodes
1.2999999523162842, 1.7999999523162842, nodes
1.600000023841858, 0.5, nodes
1.600000023841858, 0.824999988079071, nodes
1.600000023841858, 0.824999988079071, nodes
1.600000023841858, 0.9874999523162842, nodes
1.600000023841858, 0.9874999523162842, nodes
1.600000023841858, 1.0687499046325684, nodes
1.600000023841858, 1.0687499046325684, nodes
1.600000023841858, 1.149999976158142, nodes
1.600000023841858, 1.149999976158142, nodes
1.600000023841858, 1.3125, nodes
1.600000023841858, 1.3125, nodes
1.600000023841858, 1.4749999046325684, nodes
1.600000023841858, 1.4749999046325684, nodes
1.600000023841858, 1.7999999523162842, nodes
1.399999976158142, 0.6666666865348816, experiment
1.399999976158142, 1.6666666269302368, experiment
1.5, 0.6666666865348816, experiment
1.5, 1.6666666269302368, experiment


==> pics/two_shocks_params.csv <==
mu, time, label
1.2999999523162842, 0.5, train
1.2999999523162842, 1.7999999523162842, train
1.2999999523162842, 1.149999976158142, train
1.2999999523162842, 0.824999988079071, train
1.2999999523162842, 1.4749999046325684, train
1.2999999523162842, 0.6625000238418579, train
1.2999999523162842, 0.9874999523162842, train
1.2999999523162842, 1.3125, train
1.2999999523162842, 1.6374999284744263, train
1.2999999523162842, 1.2312500476837158, train
1.2999999523162842, 1.3937499523162842, train
1.600000023841858, 0.5, train
1.600000023841858, 1.7999999523162842, train
1.600000023841858, 1.149999976158142, train
1.600000023841858, 0.824999988079071, train
1.600000023841858, 1.4749999046325684, train
1.600000023841858, 0.6625000238418579, train
1.600000023841858, 0.9874999523162842, train
1.600000023841858, 0.90625, train
1.600000023841858, 1.0687499046325684, train
1.600000023841858, 1.0281249284744263, train
1.600000023841858, 1.109375, train
1.600000023841858, 1.3125, train
1.600000023841858, 1.6374999284744263, train
1.600000023841858, 1.2312500476837158, train
1.600000023841858, 1.3937499523162842, train
1.4500000476837158, 0.5, train
1.4500000476837158, 1.7999999523162842, train
1.4500000476837158, 1.149999976158142, train
1.4500000476837158, 0.824999988079071, train
1.4500000476837158, 1.4749999046325684, train
1.4500000476837158, 0.6625000238418579, train
1.4500000476837158, 0.9874999523162842, train
1.4500000476837158, 1.3125, train
1.4500000476837158, 1.6374999284744263, train
1.4500000476837158, 0.90625, train
1.4500000476837158, 1.0687499046325684, train
1.4500000476837158, 1.2312500476837158, train
1.4500000476837158, 1.3937499523162842, train
1.4500000476837158, 1.1906249523162842, train
1.4500000476837158, 1.271875023841858, train
1.399999976158142, 0.6666666865348816, train
1.399999976158142, 1.6666666269302368, train
1.5, 0.6666666865348816, train
1.5, 1.6666666269302368, train
1.2999999523162842, 0.5, nodes
1.2999999523162842, 0.824999988079071, nodes
1.2999999523162842, 0.824999988079071, nodes
1.2999999523162842, 1.149999976158142, nodes
1.2999999523162842, 1.149999976158142, nodes
1.2999999523162842, 1.3125, nodes
1.2999999523162842, 1.3125, nodes
1.2999999523162842, 1.4749999046325684, nodes
1.2999999523162842, 1.4749999046325684, nodes
1.2999999523162842, 1.7999999523162842, nodes
1.600000023841858, 0.5, nodes
1.600000023841858, 0.824999988079071, nodes
1.600000023841858, 0.824999988079071, nodes
1.600000023841858, 0.9874999523162842, nodes
1.600000023841858, 0.9874999523162842, nodes
1.600000023841858, 1.0687499046325684, nodes
1.600000023841858, 1.0687499046325684, nodes
1.600000023841858, 1.149999976158142, nodes
1.600000023841858, 1.149999976158142, nodes
1.600000023841858, 1.3125, nodes
1.600000023841858, 1.3125, nodes
1.600000023841858, 1.4749999046325684, nodes
1.600000023841858, 1.4749999046325684, nodes
1.600000023841858, 1.7999999523162842, nodes
1.399999976158142, 0.6666666865348816, experiment
1.399999976158142, 1.6666666269302368, experiment
1.5, 0.6666666865348816, experiment
1.5, 1.6666666269302368, experiment


==> pics/two_shocks_rate.csv <==
n_refine, n_snapshots, error
0, 4, 0.11836094409227371
1, 6, 0.12880387902259827
2, 8, 0.024090413004159927
3, 10, 0.010885392315685749
4, 12, 0.011137032881379128


==> pics/two_shocks_rate_coarse_quad.csv <==
n_refine, n_snapshots, error
0, 4, 0.0515960231423378
1, 6, 0.09998844563961029
2, 8, 0.01031704805791378
3, 10, 0.009558395482599735
4, 12, 0.00882256031036377

